First extragalactic detection of a phosphorus-bearing molecule with ALCHEMI: phosphorus nitride (PN)

Phosphorus (P) is a crucial element for life given its central role in several biomolecules. P-bearing molecules have been discovered in different regions of the Milky Way, but not yet towards an extragalactic environment. We have searched for P-bearing molecules towards the nearby starburst Galaxy NGC 253. Using observations from the ALMA Comprehensive High-resolution Extragalactic Molecular Inventory (ALCHEMI) project, we used the MADCUBA package to model the emission of P-bearing molecules assuming Local Thermodynamic Equilibrium (LTE) conditions. We have also performed a non-LTE analysis using SpectralRadex. We report the detection of a P-bearing molecule, phosphorus nitride (PN), for the first time in an extragalactic environment, towards two giant molecular clouds (GMCs) of NGC 253. The LTE analysis yields total PN beam-averaged column densities $N$=(1.20$\pm$0.09)$\times$10$^{13}$ cm$^{-2}$ and $N$=(6.5$\pm$1.6)$\times$10$^{12}$ cm$^{-2}$, which translate into abundances with respect to H$_2$ of $\chi$=(8.0$\pm$1.0)$\times$10$^{-12}$ and $\chi$=(4.4$\pm$1.2)$\times$10$^{-12}$. We derived a low excitation temperature of $T_{\rm ex}$=(4.4$\pm$1.3) K towards the GMC with the brightest PN emission, which indicates that PN is sub-thermally excited. The non-LTE analysis results in column densities consistent with the LTE values. We have also searched for other P-bearing molecules (PO, PH$_{3}$, CP and CCP), and upper limits were derived. The derived PO/PN ratios are $<$1.3 and $<$1.7. The abundance ratio between PN and the shock-tracer SiO derived towards NGC 253 follows the same trend previously found towards Galactic sources. Comparison of the observations with chemical models indicates that the derived molecular abundances of PN in NGC 253 can be explained by shock-driven chemistry followed by cosmic-ray-driven photochemistry.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

